Adaptive Reconciliation for Experimental Continuous-Variable Quantum Key Distribution Over a Turbulent Free-Space Optical Channel

We experimentally demonstrate adaptive reconciliation for continuous-variable quantum key distribution over a turbulent free-space optical channel. Additionally, we propose a method for optimising the reconciliation efficiency, increasing secret key rates by up to 8.1%.

==> Figures/Beta_FER.txt <==
Beta d128 d8 BI-AWGN
98	0.999800000000000	1	0.994000000000000
97	0.993000000000000	1	0.943000000000000
96	0.940600000000000	1	0.729000000000000
95	0.754800000000000	0.999000000000000	0.386000000000000
94	0.404600000000000	0.986000000000000	0.124000000000000
93	0.138600000000000	0.912000000000000	0.0220000000000000
92	0.0284000000000000	0.687000000000000	0.00700000000000000
91	0.00680000000000000	0.335000000000000	0.00200000000000000
90	0.0042	0.0780000000000000	0.00100000000000000
89  0.0028                    0.016               0

==> Figures/Beta_SKR.txt <==
Beta dT0 dT60 dT100 dT150
98	9.35711222074773e-06	7.60137628224514e-06	7.42040139672717e-06	6.71524450577113e-06
97	0.000285595531216867	0.000226219299420368	0.000221789849396210	0.000203571523992665
96	0.00207447418073651	0.00160494680842393	0.00156942945377453	0.00146879296611936
95	0.00716543220554646	0.00539765811698771	0.00530023903458274	0.00508786657564315
94	0.0142128704755262	0.0104141587613608	0.0103220606249430	0.0102084003611131
93	0.0163540935694422	0.0116872438061102	0.0117040435936959	0.0119883453462034
92	0.0142400914252081	0.0100045817333589	0.0100832099959482	0.0108931739119491
91	0.0108823791141375	0.00760290005249252	0.00775208516211435	0.00856933844066910
90	0.00795687292196653	0.00566453223930099	0.00573713637035245	0.00638741665268486
89 0.0056 0.0042 0.0041 0.0045

==> Figures/Beta_SKR2.txt <==
Beta d128 d8 BI-AWGN
98	9.35711222074773e-06	0	0.000280713366622463
97	0.000285595531216867	0	0.00232556361133735
96	0.00207447418073651	0	0.00946435190201337
95	0.00716543220554646	2.92228067110378e-05	0.0179428033205772
94	0.0142128704755262	0.000334195812323425	0.0209111093996657
93	0.0163540935694422	0.00167072235211389	0.0185678006859931
92	0.0142400914252081	0.00458743167567943	0.0145537369135772
91	0.0108823791141375	0.00726730479102372	0.0109064213254762
90	0.00795687292196653	0.00735093871147609	0.00796484574052562
89 0.0057 0.0056 0.0057
